Renormalisation of Quantum Cellular Automata

We study a coarse-graining procedure for quantum cellular automata on hypercubic lattices that consists in grouping neighboring cells into tiles and selecting a subspace within each tile. This is done in such a way that multiple evolution steps applied to this subspace can be viewed as a single evolution step of a new quantum cellular automaton, whose cells are the subspaces themselves. We derive a necessary and sufficient condition for renormalizability and use it to investigate the renormalization flow of cellular automata on a line, where the cells are qubits and the tiles are composed of two neighboring cells. The problem is exhaustively solved, and the fixed points of the renormalization flow are highlighted.

==> figures/G.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5+2*\hdist)--(\bitdistance+\bitsize,2*\nhdist);
\draw[black]  (0,1.5+2*\hdist)--(0,2*\nhdist);
\node[Cif] at (\bitsize+\transfoffset,0.5*\nhdist) {$C_\phi$};
\node[U] at (0,0) {$U$};
\node[U] at (\bitdistance+\bitsize,0) {$U$};
\node[Cif] at (\bitsize+\transfoffset,0.5*\hdist) {$C_\phi$};
\end{tikzpicture}

==> figures/Margact2.tikz <==
\begin{tikzpicture}[baseline=(O.base)]
\node (O) at (0,\hdist) {};
\foreach \t in {0,...,3}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,0) --  (\bitdistance*\t+\bitsize*\t,4*\hdist) ;
}
\node[LRbit]  at (\bitsize+\transfoffset+\transfdistance*0.5,0)   {};

\foreach \t in{0,...,1}{
\node[M2] at (\bitsize+\transfoffset-\transfsize*0.5+\transfdistance*\t,\hdist) {$M_2$};
}

\end{tikzpicture}

==> figures/RightG.tikz <==
\begin{tikzpicture}
\foreach \t in  {0,...,5}{
\draw[black]  (\bitdistance*\t+\bitsize*\t,3*\hdist) -- (\bitdistance*\t+\bitsize*\t, \bitsize*0.5+2pt) ;
\node[bit]  at (\bitdistance*\t+\bitsize*\t,0)   {};
}
\foreach \t in {0,...,2}{
\node[LR] at (\bitsize+\transfoffset+\transfdistance*\t,0) {\LR};
\node[G] at (\bitsize+\transfoffset+\transfdistance*\t,\hdist) {$G^\dag$};
}


\end{tikzpicture}

==> figures/U.tikz <==
\begin{tikzpicture}\draw (0,-1)--(0,1);
 \node[U] (0,-0.25) {$U$};
\end{tikzpicture}

==> figures/newM2.tikz <==
\begin{tikzpicture}
\draw[black]  (\bitdistance+\bitsize,1.5)--(\bitdistance+\bitsize,-1.5);
\draw[black]  (0,1.5)--(0,-1.5);
\end{tikzpicture}


